Bicycle Attacks Considered Harmful: Quantifying the Damage of Widespread Password Length Leakage

We examine the issue of password length leakage via encrypted traffic i.e., bicycle attacks. We aim to quantify both the prevalence of password length leakage bugs as well as the potential harm to users. In an observational study, we find that {\em most} of the Alexa top 100 rates sites are vulnerable to bicycle attacks meaning that an eavesdropping attacker can infer the exact length of a password based on the length the encrypted packet containing the password. We discuss several ways in which an eavesdropping attacker could link this password length with a particular user account e.g., a targeted campaign against a smaller group of users or via DNS hijacking for larger scale campaigns. We next use a decision-theoretic model to quantify the extent to which password length leakage might help an attacker to crack user passwords. In our analysis, we consider three different levels of password attackers: hacker, criminal and nation-state. In all cases, we find that such an attacker who knows the length of each user password gains a significant advantage over one without knowing the password length. As part of this analysis, we also release a new differentially private password frequency dataset from the 2016 LinkedIn breach using a differentially private algorithm of Blocki et al. (NDSS 2016) to protect user accounts. The LinkedIn frequency corpus is based on over 170 million passwords making it the largest frequency corpus publicly available to password researchers. While the defense against bicycle attacks is straightforward (i.e., ensure that passwords are always padded before encryption), we discuss several practical challenges organizations may face when attempting to patch this vulnerability. We advocate for a new W3C standard on how password fields are handled which would effectively eliminate most instances of password length leakage.

==> arXiv clean/figures/gmail_auth_length.txt <==
total	pwdlen
368	1
369	2
370	3
371	4
372	5
373	6
374	7
375	8
376	9
377	10
378	11
379	12
380	13
381	14
382	15
383	16
384	17
385	18
386	19
387	20
388	21
389	22
390	23
391	24
392	25
393	26
394	27
395	28
396	29
397	30
398	31
399	32
400	33
401	34
402	35
403	36
404	37
405	38
406	39
407	40
408	41
409	42
410	43
411	44
412	45
413	46
414	47
415	48
416	49
417	50
418	51
419	52
420	53
421	54
422	55
423	56
424	57
425	58
426	59
427	60
428	61
429	62
430	63
431	64
432	65
433	66
434	67
435	68
436	69
437	70
438	71
439	72
440	73
441	74
442	75
443	76
444	77
445	78
446	79
447	80
448	81
449	82
450	83
451	84
452	85
453	86
454	87
455	88
456	89
457	90
458	91
459	92
460	93
461	94
462	95
463	96
464	97
465	98
466	99
467	100


==> arXiv clean/figures/irc_length.txt <==
chat	total
1	86
2	87
3	88
4	89
5	90
6	91
7	92
8	93
9	94
10	95
11	96
12	97
13	98
14	99
15	100
16	101
17	102
18	103
19	104
20	105
21	106
22	107
23	108
24	109
25	110
26	111
27	112
28	113
29	114
30	115
31	116
32	117
33	118
34	119
35	120
36	121
37	122
38	123
39	124
40	125
41	126
42	127
43	128
44	129
45	130
46	131
47	132
48	133
49	134
50	135
51	136
52	137
53	138
54	139
55	140
56	141
57	142
58	143
59	144
60	145
61	146
62	147
63	148
64	149
65	150
66	151
67	152
68	153
69	154
70	155
71	156
72	157
73	158
74	159
75	160
76	161
77	162
78	163
79	164
80	165
81	166
82	167
83	168
84	169
85	170
86	171
87	172
88	173
89	174
90	175
91	176
92	177
93	178
94	179
95	180
96	181
97	182
98	183
99	184


==> arXiv clean/figures/jpmchase.txt <==
pwdlen	total
1	10
2	12
3	14
4	16
5	18
6	20


==> arXiv clean/figures/quic_length.txt <==
text	pad	total
86	2	167
87	1	167
88	0	167
89	15	183
90	14	183
91	13	183
92	12	183
93	11	183
94	10	183
95	9	183
96	8	183
97	7	183
98	6	183
99	5	183
100	4	183
101	3	183
102	2	183
103	1	183
104	0	183
105	15	199
106	14	199
107	13	199
108	12	199
109	11	199
110	10	199
111	9	199
112	8	199
113	7	199
114	6	199
115	5	199
116	4	199
117	3	199
118	2	199
119	1	199
120	0	199
121	15	215
122	14	215
123	13	215
124	12	215
125	11	215
126	10	215
127	9	215
128	8	215
129	7	215
130	6	215
131	5	215
132	4	215
133	3	215
134	2	215
135	1	215
136	0	215
137	15	231
138	14	231
139	13	231
140	12	231
141	11	231
142	10	231
143	9	231
144	8	231
145	7	231
146	6	231
147	5	231
148	4	231
149	3	231
150	2	231
151	1	231
152	0	231
153	15	247
154	14	247
155	13	247
156	12	247
157	11	247
158	10	247
159	9	247
160	8	247
161	7	247
162	6	247
163	5	247
164	4	247
165	3	247
166	2	247
167	1	247
168	0	247
169	15	263
170	14	263
171	13	263
172	12	263
173	11	263
174	10	263
175	9	263
176	8	263
177	7	263
178	6	263
179	5	263
180	4	263
181	3	263
182	2	263
183	1	263
184	0	263


==> figures/gmail_auth_length.txt <==
total	pwdlen
368	1
369	2
370	3
371	4
372	5
373	6
374	7
375	8
376	9
377	10
378	11
379	12
380	13
381	14
382	15
383	16
384	17
385	18
386	19
387	20
388	21
389	22
390	23
391	24
392	25
393	26
394	27
395	28
396	29
397	30
398	31
399	32
400	33
401	34
402	35
403	36
404	37
405	38
406	39
407	40
408	41
409	42
410	43
411	44
412	45
413	46
414	47
415	48
416	49
417	50
418	51
419	52
420	53
421	54
422	55
423	56
424	57
425	58
426	59
427	60
428	61
429	62
430	63
431	64
432	65
433	66
434	67
435	68
436	69
437	70
438	71
439	72
440	73
441	74
442	75
443	76
444	77
445	78
446	79
447	80
448	81
449	82
450	83
451	84
452	85
453	86
454	87
455	88
456	89
457	90
458	91
459	92
460	93
461	94
462	95
463	96
464	97
465	98
466	99
467	100


==> figures/irc_length.txt <==
chat	total
1	86
2	87
3	88
4	89
5	90
6	91
7	92
8	93
9	94
10	95
11	96
12	97
13	98
14	99
15	100
16	101
17	102
18	103
19	104
20	105
21	106
22	107
23	108
24	109
25	110
26	111
27	112
28	113
29	114
30	115
31	116
32	117
33	118
34	119
35	120
36	121
37	122
38	123
39	124
40	125
41	126
42	127
43	128
44	129
45	130
46	131
47	132
48	133
49	134
50	135
51	136
52	137
53	138
54	139
55	140
56	141
57	142
58	143
59	144
60	145
61	146
62	147
63	148
64	149
65	150
66	151
67	152
68	153
69	154
70	155
71	156
72	157
73	158
74	159
75	160
76	161
77	162
78	163
79	164
80	165
81	166
82	167
83	168
84	169
85	170
86	171
87	172
88	173
89	174
90	175
91	176
92	177
93	178
94	179
95	180
96	181
97	182
98	183
99	184


==> figures/jpmchase.txt <==
pwdlen	total
1	10
2	12
3	14
4	16
5	18
6	20


==> figures/quic_length.txt <==
text	pad	total
86	2	167
87	1	167
88	0	167
89	15	183
90	14	183
91	13	183
92	12	183
93	11	183
94	10	183
95	9	183
96	8	183
97	7	183
98	6	183
99	5	183
100	4	183
101	3	183
102	2	183
103	1	183
104	0	183
105	15	199
106	14	199
107	13	199
108	12	199
109	11	199
110	10	199
111	9	199
112	8	199
113	7	199
114	6	199
115	5	199
116	4	199
117	3	199
118	2	199
119	1	199
120	0	199
121	15	215
122	14	215
123	13	215
124	12	215
125	11	215
126	10	215
127	9	215
128	8	215
129	7	215
130	6	215
131	5	215
132	4	215
133	3	215
134	2	215
135	1	215
136	0	215
137	15	231
138	14	231
139	13	231
140	12	231
141	11	231
142	10	231
143	9	231
144	8	231
145	7	231
146	6	231
147	5	231
148	4	231
149	3	231
150	2	231
151	1	231
152	0	231
153	15	247
154	14	247
155	13	247
156	12	247
157	11	247
158	10	247
159	9	247
160	8	247
161	7	247
162	6	247
163	5	247
164	4	247
165	3	247
166	2	247
167	1	247
168	0	247
169	15	263
170	14	263
171	13	263
172	12	263
173	11	263
174	10	263
175	9	263
176	8	263
177	7	263
178	6	263
179	5	263
180	4	263
181	3	263
182	2	263
183	1	263
184	0	263

